Model-independent Redshift Estimation of BL Lac Objects through VHE Observations

The very high energy (VHE) gamma-ray spectral indices of blazars show strong correlation with the source redshift. Absence of any such correlation in low energy gamma rays and X-rays indicate the presence of Extragalactic Background Light (EBL) induced absorption of VHE gamma rays. By employing a linear regression analysis, this observational feature of blazars is used to constrain the redshift of BL Lac objects which was unknown/uncertain earlier. Additionally, we also compare the observed VHE spectral index-redshift correlation with the ones predicted from commonly adopted EBL models. Our study highlights the deviation of the EBL model based predictions from the observation especially at high redshifts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
